Counterexamples for FX Options Interpolations -- Part I

This article provides a list of counterexamples, where some of the popular fx option interpolations break down. Interpolation of FX option prices (or equivalently volatilities), is key to risk-manage not only vanilla FX option books, but also more exotic derivatives which are typically valued with local volatility or local stochastic volatilility models.

==> Delta_true_SABR_Extended.txt <==
Delta=true:
SABR
Extended 0.0021501535521858033
VanillaStrike 0.0021876006931693098
VanillaDelta 0.0021877124753916623
Clark 0.0021514030658446423

HKD
Extended 0.0006677204101894875
VanillaStrike 0.0006901922580603699
VanillaDelta 0.0006911692789033584
Clark 0.000727404418440974

AED9m
Extended 4.928547387212021e-5
VanillaStrike 5.763090122212548e-5
VanillaDelta 5.918238028920232e-5
Clark 0.7077126909146383

TRY6m
Extended 0.004726478180076676
VanillaStrike 0.005475888329410025
VanillaDelta 0.007810372984463534
Clark 0.009382644910189317

TRY2y
Extended 0.006633750899055825
VanillaStrike 0.006793350256358281
VanillaDelta 0.011408117696325966
Clark 0.008311913469311446

JPY1y
Extended 0.002573725876349915
VanillaStrike 0.0032415856082485695
VanillaDelta 0.0031410604737319835
Clark 0.002658116326887389

1m
Extended 0.00046478740293854427
VanillaStrike 0.000473880568676876
VanillaDelta 0.0004739722462201705
Clark 0.00048021191432446236

SVI
Extended 0.0021076785804882113
VanillaStrike 0.0021258088185067492
VanillaDelta 0.0021258843673124957
Clark 0.0021077788997186132

Extended 0.000567923675675361
VanillaStrike 0.0005684185283952254
VanillaDelta 0.0005687081393265807
Clark 0.0008375834377379145

Extended 0.0013342511750813184
VanillaStrike 0.002291085819453016
VanillaDelta 0.002309945623729324

Extended 0.011471040454685028
VanillaStrike 0.011787207822973385
VanillaDelta 0.012067649779484359
Clark 0.014410070972510887

Extended 0.015363880229187063
VanillaStrike 0.015573943362456754
VanillaDelta 0.016575974794517334
Clark 0.03203958503241151

Extended 0.007430132274351116
VanillaStrike 0.008559407810203196
VanillaDelta 0.007709310389302146
Clark 0.007487242919927018

Extended 0.00036146737542137744
VanillaStrike 0.00036219764710373586
VanillaDelta 0.00036163982729521207
Clark 0.0003739649745112835

USDAED 7d ATMSABR VanillaStrike 5.157398994734329
USDAED 7d XSSVI Clark 0.004907230715094132
USDAED 7d ATMSABR Extended 0.0012636715949357737
USDAED 7d XSSVI VanillaDelta 0.7505153507102676
USDAED 7d ATMSABR Clark 0.004732573133127548
USDAED 7d XSSVI Extended 0.0014854420073289866
USDAED 7d XSSVI VanillaStrike 0.7480926954074465
USDAED 7d ATMSABR VanillaDelta 5.158001248827892
EURTRY 29/11/2022 for=eur 2y ATMSABR VanillaStrike 2.014234712441208
EURTRY 29/11/2022 for=eur 2y XSSVI Clark 0.02717294087349644
EURTRY 29/11/2022 for=eur 2y ATMSABR Extended 0.01631608982146985
EURTRY 29/11/2022 for=eur 2y XSSVI VanillaDelta 0.501495097192454
EURTRY 29/11/2022 for=eur 2y ATMSABR Clark 0.02352572032770836
EURTRY 29/11/2022 for=eur 2y XSSVI Extended 0.027131227856322365
EURTRY 29/11/2022 for=eur 2y XSSVI VanillaStrike 0.501495097192454
EURTRY 29/11/2022 for=eur 2y ATMSABR VanillaDelta 1.9445047845828702
USDJPY 1m ATMSABR VanillaStrike 0.00047388047870705624
USDJPY 1m XSSVI Clark 0.0003739649745112835
USDJPY 1m ATMSABR Extended 0.00046478641902016185
USDJPY 1m XSSVI VanillaDelta 0.00036163982729521207
USDJPY 1m ATMSABR Clark 0.0005579106968982237
USDJPY 1m XSSVI Extended 0.00036146737542137744
USDJPY 1m XSSVI VanillaStrike 0.00036219764710373586
USDJPY 1m ATMSABR VanillaDelta 0.0004739723269761251
EURHKD jan 25 2024 ATMSABR VanillaStrike 2.266503087141428
EURHKD jan 25 2024 XSSVI Clark 0.0005120261151506725
EURHKD jan 25 2024 ATMSABR Extended 0.00059877902177309
EURHKD jan 25 2024 XSSVI VanillaDelta 0.8020620776808062
EURHKD jan 25 2024 ATMSABR Clark 0.000611198797088648
EURHKD jan 25 2024 XSSVI Extended 0.0004922160497807799
EURHKD jan 25 2024 XSSVI VanillaStrike 0.8055982508753496
EURHKD jan 25 2024 ATMSABR VanillaDelta 2.2549915989448497
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaStrike 5.881234859222753
AUDNZD 2014/07/02 exp 20140709 XSSVI Clark 0.0021340273085504948
AUDNZD 2014/07/02 exp 20140709 ATMSABR Extended 0.0021803660534724196
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaDelta 1.6605156318878445
AUDNZD 2014/07/02 exp 20140709 ATMSABR Clark 0.0021881888736001785
AUDNZD 2014/07/02 exp 20140709 XSSVI Extended 0.0021339665106069267
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaStrike 1.659283688262365
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaDelta 5.887754657512208
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaStrike 2.6883979331431265
EURTRY 29/11/2022 for=eur 1y XSSVI Clark 0.022430231342658917
EURTRY 29/11/2022 for=eur 1y ATMSABR Extended 0.01295113736157119
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaDelta 0.9309734984545202
EURTRY 29/11/2022 for=eur 1y ATMSABR Clark 0.020431377575360253
EURTRY 29/11/2022 for=eur 1y XSSVI Extended 0.021934679014088302
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaStrike 0.9309734984545202
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaDelta 2.564462422204516
USDJPY Clark 1y ATMSABR VanillaStrike 0.08553538086792568
USDJPY Clark 1y XSSVI Clark 0.0048736010613135115
USDJPY Clark 1y ATMSABR Extended 0.00430446360462912
USDJPY Clark 1y XSSVI VanillaDelta 0.1297746900512639
USDJPY Clark 1y ATMSABR Clark 0.0059356132515153166
USDJPY Clark 1y XSSVI Extended 0.0046123763546733546
USDJPY Clark 1y XSSVI VanillaStrike 0.1297746900512639
USDJPY Clark 1y ATMSABR VanillaDelta 0.07720140537971493
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaStrike 3.185787735348547
EURTRY 29/11/2022 for=eur 6m XSSVI Clark 0.014449227332863215
EURTRY 29/11/2022 for=eur 6m ATMSABR Extended 0.006922874285146878
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaDelta 1.2320308714239008
EURTRY 29/11/2022 for=eur 6m ATMSABR Clark 0.012925436248298372
EURTRY 29/11/2022 for=eur 6m XSSVI Extended 0.014294416222796199
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaStrike 1.2176794234536692
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaDelta 3.0600135203229075


USDAED 7d ATMSABR VanillaStrike 0.0034200119059409973
USDAED 7d XSSVI Clark 0.004908168657931899
USDAED 7d ATMSABR Extended 0.0017032501802764631
USDAED 7d XSSVI VanillaDelta 0.0026096001038815823
USDAED 7d ATMSABR Clark 0.008465642042944421
USDAED 7d XSSVI Extended 0.0014863194356226838
USDAED 7d XSSVI VanillaStrike 0.0025858908585883406
USDAED 7d ATMSABR VanillaDelta 0.0034287956391797513
USDJPY 1m ATMSABR VanillaStrike 0.00047385879374737405
USDJPY 1m XSSVI Clark 0.0003739649745112835
USDJPY 1m ATMSABR Extended 0.0004647873354309727
USDJPY 1m XSSVI VanillaDelta 0.00036163982729521207
USDJPY 1m ATMSABR Clark 0.0005548071964770401
USDJPY 1m XSSVI Extended 0.00036146737542137744
USDJPY 1m XSSVI VanillaStrike 0.00036219764710373586
USDJPY 1m ATMSABR VanillaDelta 0.0004739776102695431
EURHKD jan 25 2024 ATMSABR VanillaStrike 0.000690191951854697
EURHKD jan 25 2024 XSSVI Clark 0.0008375834377379145
EURHKD jan 25 2024 ATMSABR Extended 0.0006677554819943933
EURHKD jan 25 2024 XSSVI VanillaDelta 0.0005687081393265807
EURHKD jan 25 2024 ATMSABR Clark 0.0007288920295248525
EURHKD jan 25 2024 XSSVI Extended 0.000567923675675361
EURHKD jan 25 2024 XSSVI VanillaStrike 0.0005684185283952254
EURHKD jan 25 2024 ATMSABR VanillaDelta 0.000691169262029098
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaStrike 0.003728317150451973
AUDNZD 2014/07/02 exp 20140709 XSSVI Clark 0.0021077788997186132
AUDNZD 2014/07/02 exp 20140709 ATMSABR Extended 0.0032389535512870353
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaDelta 0.0021258843673124957
AUDNZD 2014/07/02 exp 20140709 ATMSABR Clark 0.0040973696959380555
AUDNZD 2014/07/02 exp 20140709 XSSVI Extended 0.0021076785804882113
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaStrike 0.0021258088185067492
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaDelta 0.0037284831602072297
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaStrike 0.007735669146180689
EURTRY 29/11/2022 for=eur 1y XSSVI Clark 0.029826610931301838
EURTRY 29/11/2022 for=eur 1y ATMSABR Extended 0.007268320617056454
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaDelta 0.016193082299689562
EURTRY 29/11/2022 for=eur 1y ATMSABR Clark 0.010625473509082262
EURTRY 29/11/2022 for=eur 1y XSSVI Extended 0.01477060792795242
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaStrike 0.014926041940941073
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaDelta 0.012552446051697816
USDJPY Clark 1y ATMSABR VanillaStrike 0.003249945735588253
USDJPY Clark 1y XSSVI Clark 0.007487242919927018
USDJPY Clark 1y ATMSABR Extended 0.002573726359243093
USDJPY Clark 1y XSSVI VanillaDelta 0.007709310389302146
USDJPY Clark 1y ATMSABR Clark 0.0026581164065106154
USDJPY Clark 1y XSSVI Extended 0.007430132274351116
USDJPY Clark 1y XSSVI VanillaStrike 0.008559407810203196
USDJPY Clark 1y ATMSABR VanillaDelta 0.0031410623378107963
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaStrike 0.0054758973503290145
EURTRY 29/11/2022 for=eur 6m XSSVI Clark 0.014919128493539055
EURTRY 29/11/2022 for=eur 6m ATMSABR Extended 0.004726552137384708
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaDelta 0.012067649779484454
EURTRY 29/11/2022 for=eur 6m ATMSABR Clark 0.009381216653211595
EURTRY 29/11/2022 for=eur 6m XSSVI Extended 0.011471040454684975
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaStrike 0.01178720782297368
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaDelta 0.007814924057500528

vs (logm only)
USDAED 7d ATMSABR VanillaStrike 0.0034200119059409973
USDAED 7d XSSVI Clark 0.004908168657931899
USDAED 7d ATMSABR Extended 0.002076062214635026
USDAED 7d XSSVI VanillaDelta 0.0026096001038815823
USDAED 7d ATMSABR Clark 0.0019437473012491192
USDAED 7d XSSVI Extended 0.0014857420355210466
USDAED 7d XSSVI VanillaStrike 0.0025858908585883406
USDAED 7d ATMSABR VanillaDelta 0.0034287956391797513
USDJPY 1m ATMSABR VanillaStrike 0.00047385879374737405
USDJPY 1m XSSVI Clark 0.00044014707126581616
USDJPY 1m ATMSABR Extended 0.00047162580925321244
USDJPY 1m XSSVI VanillaDelta 0.00036163982729521207
USDJPY 1m ATMSABR Clark 0.012706878055634743
USDJPY 1m XSSVI Extended 0.0003615004889060992
USDJPY 1m XSSVI VanillaStrike 0.00036219764710373586
USDJPY 1m ATMSABR VanillaDelta 0.0004739776102695431
EURHKD jan 25 2024 ATMSABR VanillaStrike 0.000690191951854697
EURHKD jan 25 2024 XSSVI Clark 0.018704461302046945
EURHKD jan 25 2024 ATMSABR Extended 0.0006834472532424395
EURHKD jan 25 2024 XSSVI VanillaDelta 0.0005687081393265807
EURHKD jan 25 2024 ATMSABR Clark 0.013496511356160154
EURHKD jan 25 2024 XSSVI Extended 0.0005679242709051808
EURHKD jan 25 2024 XSSVI VanillaStrike 0.0005684185283952254
EURHKD jan 25 2024 ATMSABR VanillaDelta 0.000691169262029098
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaStrike 0.003728317150451973
AUDNZD 2014/07/02 exp 20140709 XSSVI Clark 0.0021315975722228553
AUDNZD 2014/07/02 exp 20140709 ATMSABR Extended 0.003718943671833877
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaDelta 0.0021258843673124957
AUDNZD 2014/07/02 exp 20140709 ATMSABR Clark 0.005023841088472513
AUDNZD 2014/07/02 exp 20140709 XSSVI Extended 0.002107667178659576
AUDNZD 2014/07/02 exp 20140709 XSSVI VanillaStrike 0.0021258088185067492
AUDNZD 2014/07/02 exp 20140709 ATMSABR VanillaDelta 0.0037284831602072297
USDAED 9m ATMSABR VanillaStrike 5.764287625845777e-5
USDAED 9m XSSVI Clark 0.004509632150741996
USDAED 9m ATMSABR Extended 4.9292377154539555e-5
USDAED 9m XSSVI VanillaDelta 0.002309945623729299
USDAED 9m ATMSABR Clark 0.00011077755940387751
USDAED 9m XSSVI Extended 0.001333896534539181
USDAED 9m XSSVI VanillaStrike 0.0022910858194529903
USDAED 9m ATMSABR VanillaDelta 5.918641022349292e-5
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaStrike 0.007735669146180689
EURTRY 29/11/2022 for=eur 1y XSSVI Clark 0.05893388730798948
EURTRY 29/11/2022 for=eur 1y ATMSABR Extended 0.0072459911886447285
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaDelta 0.016193082299689562
EURTRY 29/11/2022 for=eur 1y ATMSABR Clark 0.010578915103333638
EURTRY 29/11/2022 for=eur 1y XSSVI Extended 0.014781649732529887
EURTRY 29/11/2022 for=eur 1y XSSVI VanillaStrike 0.014926041940941073
EURTRY 29/11/2022 for=eur 1y ATMSABR VanillaDelta 0.012552446051697816
USDJPY Clark 1y ATMSABR VanillaStrike 0.003249945735588253
USDJPY Clark 1y XSSVI Clark 0.008765671552130923
USDJPY Clark 1y ATMSABR Extended 0.0025728956900616285
USDJPY Clark 1y XSSVI VanillaDelta 0.007709310389302146
USDJPY Clark 1y ATMSABR Clark 0.002795225419682971
USDJPY Clark 1y XSSVI Extended 0.007374923586614973
USDJPY Clark 1y XSSVI VanillaStrike 0.008559407810203196
USDJPY Clark 1y ATMSABR VanillaDelta 0.0031410623378107963
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaStrike 0.0054758973503290145
EURTRY 29/11/2022 for=eur 6m XSSVI Clark 0.06370425604341177
EURTRY 29/11/2022 for=eur 6m ATMSABR Extended 0.004960863885230025
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaDelta 0.012067649779484454
EURTRY 29/11/2022 for=eur 6m ATMSABR Clark 0.009292124512724969
EURTRY 29/11/2022 for=eur 6m XSSVI Extended 0.011480734178033783
EURTRY 29/11/2022 for=eur 6m XSSVI VanillaStrike 0.01178720782297368
EURTRY 29/11/2022 for=eur 6m ATMSABR VanillaDelta 0.007814924057500528

AQFED.TermStructure.SABRParams{Float64}(0.31567689783692515, 1.0, 0.9307895610986661, 2.229699147552748)

forward = datasets[6]["forward"]
39.5120054163372

julia> tte = datasets[6]["tte"]
2.0

julia> df = datasets[6]["df"]
0.9617507091463667

 smile = AQFED.TermStructure.SABRSection(AQFED.TermStructure.Obloj(),AQFED.TermStructure.SABRParams{Float64}(0.31567689783692515, 1.0, 0.9307895610986661, 
2.229699147552748),tte,forward,0.0)

y = range(-5*0.31567689783692515*sqrt(tte),5*0.31567689783692515*sqrt(tte),length=101)^C

plot(y, map(y->AQFED.VolatilityModels.deltaForLogmoneyness(CallPremiumForwardDelta(), y, sqrt(AQFED.TermStructure.varianceByLogmoneyness(smile,y)),tte,forward,df),y))
#ok but has two delta=0.10.
#CallForwardDelta() leads delta > 0.5+ always.

plot(y, map(y->AQFED.VolatilityModels.logmoneynessForDelta(CallPremiumForwardDelta(), 0.10, sqrt(AQFED.TermStructure.varianceByLogmoneyness(smile,y)),tte,forward,df)-y,y))
#never reaches 0

 plot(y,map(y->sqrt(AQFED.TermStructure.varianceByLogmoneyness(smile,y)),y))
#high vol, somewhat strange shape, may not be arb free?

#other example, also failing:
AQFED.TermStructure.SABRParams{Float64}(0.3490959297620961, 1.0, 0.5444048487204498, 1.2701763658809042)
AQFED.TermStructure.SABRParams{Float64}(0.37522685405482553, 1.0, 0.659918307474452, 1.0)


==> polyabs.txt <==
x k p vol d
-1.2451999999999999 0.44474173378080045 0.0005668206078346394 0.47887842539363096 0.002434884663055999
-1.1953919999999998 0.4674543702201633 0.0006023781019028895 0.4634868754072564 0.002612250545511811
-1.145584 0.4913269244609008 0.0006410065584678826 0.44801001566875476 0.002818995477192621
-1.0957759999999999 0.5164186326603629 0.0006831298290315146 0.43244624298617373 0.0030622039022363866
-1.0459679999999998 0.5427917561233133 0.0007292605331634672 0.4167939261992311 0.0033512988380394937
-0.9961599999999999 0.5705117357940052 0.0007800254733761891 0.40105144819237754 0.0036990547461788746
-0.9463519999999999 0.5996473546380544 0.000836200581375901 0.3852172803336671 0.004123171686375016
-0.896544 0.6302709083170362 0.0008987600081926672 0.36929011113591675 0.004648802856300083
-0.8467359999999999 0.6624583845793095 0.0009689468201186102 0.35326906712745704 0.005312770253090176
-0.7969279999999999 0.6962896518122004 0.001048377842940762 0.3371540943795237 0.006170919553994589
-0.74712 0.7318486572234071 0.0011392047187404053 0.3209466292251531 0.007311665901256597
-0.6973119999999999 0.7692236351433872 0.001244372192101384 0.3046508123192788 0.008882658855726163
-0.6475039999999999 0.8085073259655932 0.0013680552792285638 0.28827578256703484 0.011147875177399244
-0.5976959999999999 0.8497972062678285 0.0015164527530800997 0.2718402843068352 0.014624077044322104
-0.547888 0.8931957306857332 0.001699370321506355 0.25538276974140545 0.020460297355268484
-0.49807999999999997 0.9388105861385717 0.0019338432896545132 0.23898668733767142 0.031760000786274334
-0.448272 0.9867549590381474 0.002254486238263409 0.22285944780711905 0.06035936437978487
-0.39846399999999993 1.03714781614388 0.002760608311779933 0.20772988052558977 0.21820812945681392
-0.34865599999999985 1.090114199760951 0.0062977471665838225 0.21617269968475641 1.8521958802209846
-0.298848 1.1457855380139974 0.016618636902934414 0.24157085541213083 1.4040234003732714
-0.24904000000000004 1.2042999709662643 0.03221406896742429 0.26113174990179405 1.2729273967895116
-0.19923200000000008 1.2658026933934183 0.05331289387310845 0.2770976848957357 1.19237388431271
-0.149424 1.3304463150625754 0.08034808409331262 0.29097807562847566 1.1174357312724437
-0.09961599999999993 1.398391239410511 0.11378783847412344 0.30373707175674763 1.0310778906006095
-0.04980799999999985 1.469806061560696 0.1540517555486185 0.31603583376346644 0.9259354978557459
0 1.5448679866667694 0.20144515585107303 0.32832392568930346 0.8024295248473403
0.049808000000000074 1.6237632696205082 0.17722127799893023 0.3408669968680329 0.6686770768291318
0.09961599999999993 1.7066876772153632 0.15623639407182727 0.35376584493109986 0.5373979963935583
0.14942399999999978 1.7938469739123497 0.1381598139249739 0.36699414509474465 0.4201094169769043
0.19923200000000008 1.8854574324136502 0.12260255118386709 0.3804518407687006 0.3229313010164701
0.24903999999999993 1.9817463703108342 0.10917751543497806 0.3940145894829994 0.24647227296120633
0.298848 2.0829527141393207 0.09753625144555197 0.4075655416777923 0.1881053742918013
0.34865599999999985 2.1893275922386795 0.08738298124434957 0.42100915857696714 0.14417585481962877
0.39846399999999993 2.3011349578898885 0.07847446665934335 0.434273556630076 0.11123078035191575
0.448272 2.418652244275747 0.07061354085835925 0.4473076327060257 0.08645557917407717
0.49807999999999986 2.5421710528896444 0.0636409976983609 0.4600767187188992 0.06770841177349127
0.5478880000000002 2.671997877100868 0.057427978900983834 0.4725584496459272 0.05341089405285448
0.597696 2.808454862671852 0.051869574931200924 0.484739389639383 0.04241479611363887
0.6475039999999999 2.951880607114502 0.046879711704989876 0.49661246289912636 0.03388678059395249
0.6973119999999999 3.1026309998690564 0.04238715994108781 0.5081750653740795 0.027219919999690683
0.7471199999999998 3.261080105390272 0.03833245034321213 0.519427702147246 0.021969208641065698
0.7969280000000001 3.4276210913321807 0.03466549344183617 0.5303730133413681 0.01780562940892206
0.8467359999999997 3.6026672041345584 0.03134373856151587 0.5410150809749771 0.014483708376305943
0.8965439999999998 3.7866527944319 0.028330742757695232 0.5513589368803838 0.01181860509516762
0.9463519999999999 3.9800343948292625 0.025595051449241422 0.5614102139221451 0.009669869198286954
0.9961599999999999 4.1832918527193526 0.023109316793528636 0.5711748992871207 0.007929846559648731
1.045968 4.396929520951748 0.02084959833797744 0.5806591605713045 0.0065153372445953045
1.0957759999999996 4.621477509308735 0.018794804300219015 0.5898692238942926 0.005361540533683807
1.1455840000000002 4.857492999893113 0.016926242085903202 0.5988112892818208 0.004417620282325116
1.1953919999999998 5.105561629691858 0.01522725425645343 0.6074914727949288 0.003643427691826454
1.2451999999999999 5.366298943746367 0.01368292180683045 0.6159157678768289 0.003007057980457459

